Vibrissa inspired geometries enhance sensitivity of wake-induced vibrations

We report on experiments designed to characterize the vortex-induced vibration (VIV) and wake-induced vibration (WIV) experienced by bluff bodies immersed in both steady and unsteady flows. Using a real-time Cyber-Physical System (CPS) we systematically prescribe the virtual mass, spring constant, and damping of elastically mounted models. This allows us to characterize the forces and displacements of the free vibration of a circular cylinder, elliptical cylinder, and a seal whisker inspired vibrissa model with undulating elliptical geometry. In a free flow, the circular cylinder exhibits high VIV, while the reduced aspect ratio objects have minimal vibration across all structural frequencies. When a flow disturbance of a pitching and heaving hydrofoil is introduced, the reduced aspect ratio objects are excited by WIV with highest amplitude oscillations occurring when structural frequency of the test object matches wake frequency of the upstream foil. To further understand the benefits of an undulated geometry over a classic elliptical cylinder, we assess the nonlinear fluid damping experienced by each test object by comparing experimental data to quadratic drag and Van der Pol damping models. Our results show that the amplitude dependent Van der Pol damping model better describes the physical system for both test objects by capturing the suppression of large amplitude WIV, but recovering small amplitude VIV. However, the strength of the fitted Van der Pol damping coefficient is greater for the elliptical cylinder than the vibrissa. We find the vibrissa experiences lower damping than the elliptical cylinder across all tested structural frequencies, indicating how the vibrissa geometry may serve as a higher sensitivity sensor.

==> changelog.txt <==
Change Log
-----------

 - Copyright year updated.
 - Support email id changed to support@elsevier.com.

------------------------------------------------------------------------

